Optical Emission Model for Binary Black Hole Merger Remnants Travelling through Discs of Active Galactic Nuclei

Active galactic nuclei (AGNs) have been proposed as plausible sites for hosting a sizable fraction of the binary black hole (BBH) mergers measured through gravitational waves (GWs) by the LIGO-Virgo-Kagra (LVK) experiment. These GWs could be accompanied by radiation feedback due to the interaction of the BBH merger remnant with the AGN disc. We present a new predicted radiation signature driven by the passage of a kicked BBH remnant throughout a thin AGN disc. We analyse the situation of a merger occurring outside the thin disc, where the merger is of second or higher generation in a merging hierarchical sequence. The coalescence produces a kicked BH remnant that eventually plunges into the disc, accretes material, and inflates jet cocoons. We consider the case of a jet cocoon propagating quasi-parallel to the disc plane and study the outflow that results when the cocoon emerges from the disc. We calculate the transient emission of the emerging cocoon using a photon diffusion model typically employed to describe the light curves of supernovae. Depending on the parameter configuration, the flare produced by the emerging cocoon could be comparable to or exceed the AGN background emission at optical, and extreme ultraviolet wavelengths. For instance, in AGNs with central engines of $\sim 5\times10^{6}$ M$_\odot$, flares driven by BH remnants with masses of $\sim$ 100 M$_\odot$ can appear in about $\sim$[10-100] days after the GW, lasting for few days.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
